Generalising Projection in Asynchronous Multiparty Session Types

Multiparty session types (MSTs) provide an efficient methodology for specifying and verifying message passing software systems. In the theory of MSTs, a global type specifies the interaction among the roles at the global level. A local specification for each role is generated by projecting from the global type on to the message exchanges it participates in. Whenever a global type can be projected on to each role, the composition of the projections is deadlock free and has exactly the behaviours specified by the global type. The key to the usability of MSTs is the projection operation: a more expressive projection allows more systems to be type-checked but requires a more difficult soundness argument. In this paper, we generalise the standard projection operation in MSTs. This allows us to model and type-check many design patterns in distributed systems, such as load balancing, that are rejected by the standard projection. The key to the new projection is an analysis that tracks causality between messages. Our soundness proof uses novel graph-theoretic techniques from the theory of message-sequence charts. We demonstrate the efficacy of the new projection operation by showing many global types for common patterns that can be projected under our projection but not under the standard projection operation.

==> figs/choreography-wrong.tikz <==
\begin{tikzpicture}[->,>=stealth',shorten >=1pt,auto,node distance=2.8cm,
                    semithick]
  \tikzstyle{every state}=[circle,draw,text=white]

  \node[initial,state] (A)              {};
  \node[state]         (B1) [yshift=3em, right of=A] {};
  \node[state]         (B2) [right of=B1] {};
  \node[state]         (B3) [right of=B2] {};
  \node[state]         (B4) [right of=B3] {};
  \node[state,accepting]         (B5) [right of=B4] {};
  \node[state]         (C1) [yshift=-3em, right of=A] {};
  \node[state]         (C2) [right of=C1] {};
  \node[state]         (C3) [right of=C2] {};
  \node[state]         (C4) [right of=C3] {};
  \node[state]         (C5) [right of=C4] {};
  \node[state,accepting]         (C6) [right of=C5] {};

  \path (A) edge node [sloped]{$\snd{\procA}{\procD}{{\color{orange}m_1}}$} (B1)
        (A) edge node [sloped,below]{$\snd{\procA}{\procD}{{\color{purple}m_2}}$} (C1)
        (B1) edge node [sloped]{$\snd{\procA}{\procE}{{\color{black}m}}$} (B2)
        (B2) edge node [sloped]{$\snd{\procA}{\procD}{{\color{black}m}}$} (B3)
        (B3) edge node [sloped]{$\snd{\procD}{\procE}{{\color{black}m}}$} (B4)
        (B4) edge node [sloped]{$\snd{\procE}{\procA}{{\color{orange}m_1}}$} (B5)
        (C1) edge node [sloped]{$\snd{\procD}{\procE}{{\color{black}m}}$} (C2)
        (C2) edge node [sloped]{$\snd{\procD}{\procA}{{\color{black}m}}$} (C3)
        (C3) edge node [sloped]{$\snd{\procA}{\procD}{{\color{black}m}}$} (C4)
        (C4) edge node [sloped]{$\snd{\procA}{\procE}{{\color{black}m}}$} (C5)
        (C5) edge node [sloped]{$\snd{\procE}{\procA}{{\color{purple}m_2}}$} (C6);

\end{tikzpicture}

